Inverse Kinematics for Serial Kinematic Chains via Sum of Squares Optimization

Inverse kinematics is a fundamental problem for articulated robots: fast and accurate algorithms are needed for translating task-related workspace constraints and goals into feasible joint configurations. In general, inverse kinematics for serial kinematic chains is a difficult nonlinear problem, for which closed form solutions cannot be easily obtained. Therefore, computationally efficient numerical methods that can be adapted to a general class of manipulators are of great importance. % to motion planning and workspace generation tasks. In this paper, we use convex optimization techniques to solve the inverse kinematics problem with joint limit constraints for highly redundant serial kinematic chains with spherical joints in two and three dimensions. This is accomplished through a novel formulation of inverse kinematics as a nearest point problem, and with a fast sum of squares solver that exploits the sparsity of kinematic constraints for serial manipulators. Our method has the advantages of post-hoc certification of global optimality and a runtime that scales polynomialy with the number of degrees of freedom. Additionally, we prove that our convex relaxation leads to a globally optimal solution when certain conditions are met, and demonstrate empirically that these conditions are common and represent many practical instances. Finally, we provide an open source implementation of our algorithm.

==> tkz-berge/NamedGraphs/readme-namedgraph.txt <==
% encodage utf8    
--------------------  english readme ----------------------------------------
readme-namedgraphs.txt V 1.00 c 26/05/2011 

The file namedgraphs.pdf is not a beginner or advanced tutorial, not a study
 of graphs, it's only a gallery of undirected graphs made with  the package
 tkz-berge.sty v 1.00 c.  Some of  graphs  have names, sometimes inspired by
 the graph's topology, and sometimes after their discoverer. NamedGraphs.pdf
 presents some of them. A lot of references can be found here:
http://mathworld.wolfram.com.

Licence
-------

This document can be redistributed and/or modified under the terms
of the LaTeX Project Public License Distributed from CTAN
archives in directory macros/latex/base/lppl.txt. 

Compilation of the sources  
--------------------------

-- Encoding = utf8
-- Engine = pdflatex 
-- You need the tkz-doc.cls class and tkzexample.sty package.


 Alain Matthes
 5 rue de Valence
 Paris 75005  
 
 al (dot) ma (at) mac (dot) com 
 
               

==> tkz-berge/readme-tkz-berge.txt <==
% encodage utf8    
--------------------  english readme ----------------------------------------
readme-tkz-berge.txt V 1.00 c 02/06/2011 

Important : tkz-berge.sty needs tkz-graph.sty, tkz-arith.sty and tkz-tools-arith.tex. This last file is a pat of tkz-base.
 
The package tkz-berge.sty is a collection of some useful macros if you want to
 draw some classic graphs of the graph theory or to make others graphs.
The macros are designed to give math  teachers (and students) easy access
at the programmation of drawing graphswith  TikZ.  I therefore hope that my
 packages provide  ideal tools for teachers wanting to offer their students fine documents of maths. 
Some of  graphs  have names, sometimes inspired by the graph's topology,
and sometimes after their discoverer.

Licence
-------

This program can be redistributed and/or modified under the terms
of the LaTeX Project Public License Distributed from CTAN
archives in directory macros/latex/base/lppl.txt. 


Features
-------- 

 -- needs etex;
 -- requires and automatically loads  PGF/TikZ 2.1; 
 -- compiles with utf8, pdflatex;
 -- compiles using the chain dvi->dvips->ps2pdf; 
 -- not yet ready for use with TeX and ConText (I need more time and ideas).    
 
Installation  
------------

You can experiment with the tkz-graph package by placing all of the
distribution files in the directory containing your current tex file.

You can also placing all of the distribution files in the directory : 
/texmf/tex/latex/tkz.

 -- tkz-berge.sty
 -- tkz-graph.sty
 -- tkz-arith.sty this file loads tkz-tools-arith.tex
 
 Some of the main macros used in the file \tkzname{tkz-tool-arith.tex} are now in the CVS version of PGF. With the next version of PGF, it would be possible to remove the  file \tkzname{tkz-tool-arith.tex}.


How to use it
-------------

To use the package tkz-berge, place the following lines in the preamble of
 your LaTeX document.

\usepackage{tkz-berge} 

tkz-berge  loads  tkz-graph, tkz-tools-arith.tex and TikZ. 

If you use the xcolor package, load that package before tkz-berge to avoid
 package conflicts.

\usepackage[usenames,dvipsnames]{xcolor}
\usepackage{amsmath,tkz-berge}


Documentation
-------------  

The documentation is in english.
Documentation for tkz-berge is available on my sites:
 
 http://altermundus.fr (en français) or  http://altermundus.com (in english) 
 Documentation for printing will be ready soon. 
 
Examples
-------- 

 All  examples given in documentation will be stored on my sites as standalone
  files, ready for compilation.


 Alain Matthes
 5 rue de Valence
 Paris 75005  
 
 al (dot) ma (at) mac (dot) com 
 
               

==> tkz-graph/readme-tkz-graph.txt <==
% encodage utf8    
--------------------  english readme ----------------------------------------
readme-tkz-graph.txt V 1.00 d 19/09/2018

The package tkz-graph.sty is a collection of some useful macros if you want to
 draw manually a graph of the graph theory. The kind of graphs that I will
  present, are sometimes called combinatorial graphs to distinguish them from
  the graphs of functions. The macros are designed to give math
 teachers (and students) easy access at the programmation of drawing graphs
  with  TikZ.  I therefore hope that my  packages provide  ideal tools for
   teachers wanting to offer their students fine documents of maths.

Licence
-------

This program can be redistributed and/or modified under the terms
of the LaTeX Project Public License Distributed from CTAN
archives in directory macros/latex/base/lppl.txt. 


Features
-------- 

 -- needs etex;
 -- requires and automatically loads  PGF/TikZ 2.1; 
 -- compiles with utf8, pdflatex;
 -- compiles using the chain dvi->dvips->ps2pdf; 
 -- not yet ready for use with TeX and ConText (I need more time and ideas).    
 
Installation  
------------

You can experiment with the tkz-graph package by placing tkz-graph.sty in the directory containing your current tex file.

You can also placing tkz-graph.sty in the directory : 
/texmf/tex/latex/tkz.

 
How to use it
-------------

To use the package tkz-graph, place the following lines in the preamble of
 your LaTeX document.

\usepackage{tkz-graph} 

tkz-graph  loads  TikZ. 

If you use the xcolor package, load that package before tkz-graph to avoid
 package conflicts.

\usepackage[usenames,dvipsnames]{xcolor}
\usepackage{amsmath,tkz-graph}


Documentation
-------------  

The documentation is in french.
Documentation for tkz-graph is available on my sites:
 
 http://altermundus.fr (en français) or  http://altermundus.com (in english) 
 Documentation for printing will be ready soon. 
 
Examples
-------- 

 All  examples given in documentation will be stored on my sites as standalone
  files, ready for compilation.


 Alain Matthes
 5 rue de Valence
 Paris 75005  
 
 al (dot) ma (at) mac (dot) com 
 
               

